The role of the unstable equilibrium points in the transfer of matter in galactic potentials

We study the role of the unstable equilibrium points in the transfer of matter in a galaxy using the potential of a rotating triaxial system. In particular, we study the neighbourhood of these points for energy levels and for main model parameters where the zero velocity curves just open and form a bottleneck in the region. For these energies, the transfer of matter from the inner to the outer parts and vice versa starts being possible. We study how the dynamics around the unstable equilibrium points is driven, by performing a partial normal form scheme and by computing the invariant manifolds of periodic orbits and quasi-periodic orbits using the reduced Hamiltonian. In particular, we compute some homoclinic and heteroclinic orbits playing a crucial role. Our results also show that in slow rotating and/or axisymmetric systems the hyperbolic character of the equilibrium points is cancelled, so that no transfer of matter is possible through the bottleneck.

==> cover.txt <==
Cover letter with the changes according to the referee's report:

We have changed the minor suggestions:

Suggestions:

1. In the Introduction, the terms ``non-axis symmetry'' and
``triaxial system'', should be explained,

Definitions for non-axisymmetric and triaxial systems are given.


2. Page 3 line +9: ``stable and unstable invariant manifolds are one
of the main dynamical features" - grammatical error.

Grammatical error corrected.


3. Page 5 line -6: ``exponential motion'' - not quite right choice
of words.

exponential motion changed by saddle behaviour.


4. Page 9: the notation $L$ and $L_i$ used inconsistently.

notation updated to $L_i$.


5. Page 12 line -15: ``$G(q,p)$ is a Hamiltonian system'' - $G$ is a
generating function.

Sentence corrected and clarified.


6. Figure 12: it is not clear what definition in section 5.2 is
referred at.

We have added the parameter, the y axis is referred to.


According to: 
The only recommendation in that the authors should keep in  mind
that CNSNS is not specialized in Astronomy/Asreophysics, so it
should be helpful to give a little bit more background on the
geometry of galaxies and explain briefly some of the more
specialized terminology. Also, it would be nice to expand a little
bit on the conclusion in the context of real galaxies.

We have expanded the introduction and the conclusions so that the problem and 
the aim of the paper is better contextualized.
First, we emphasize, because maybe it was not very clear in the previous version of 
the manuscript, that in this paper we use a modern approach to explain an 
astronomical phenomenon with a method recently applied in celestial 
mechanics and astrodynamics. We mention it and give references in the introduction
and we also include a sentence in the conclusions.

Secondly, we follow the referee's advice and give more background of the results
in the context of real galaxies. The last paragraph of the conclusions is expanded 
in this sense. We have added references aswell.


